High-Cadence, Early-Time Observations of Core-Collapse Supernovae From the TESS Prime Mission

We present observations from the Transiting Exoplanet Survey Satellite (TESS) of twenty bright core-collapse supernovae with peak TESS-band magnitudes $\lesssim18$ mag. We reduce this data with an implementation of the image subtraction pipeline used by the All-Sky Automated Survey for Supernovae (ASAS-SN) optimized for use with the TESS images. In empirical fits to the rising light curves, we do not find strong correlations between the fit parameters and the peak luminosity. Existing semi-analytic models fit the light curves of the Type II supernovae well, but do not yield reasonable estimates of the progenitor radius or explosion energy, likely because they are derived for use with ultraviolet observations while TESS observes in the near-infrared. If we instead fit the data with numerically simulated light curves, the rising light curves of the Type~II SNe are consistent with the explosions of red supergiants. While we do not identify shock breakout emission for any individual event, when we combine the fit residuals of the Type II supernovae in our sample, we do find a $>5\sigma$ flux excess in the $\sim 0.5$~day before the start of the light curve rise. It is likely that this excess is due to shock breakout emission, and that during its extended mission TESS will observe a Type II supernova bright enough for this signal to be detected directly.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
